Study of the de Sitter space-time and its behavior at infinity

The aim of this manuscript is to review the studies about de Sitter solution and the null infinity of asymptotically flat and de Sitter space-times. Thus, after introducing the de Sitter space-time, the symmetry group is described. Also precise definitions of asymptotically flat and de Sitter space-times are reviewed. Henceforth, the null infinities and the asymptotic symmetry groups of these two space-times are considered, which lead to the Fefferman-Graham approach and the Penrose-Newman formalism.

==> Study of the de Sitter spacetime and its behavior at infinity/ref.txt <==
@article{abbott1982stability,
  title={Stability of gravity with a cosmological constant},
  author={Abbott, Larry F and Deser, Stanley},
  journal={Nuclear Physics B},
  volume={195},
  number={1},
  pages={76--96},
  year={1982},
  publisher={Elsevier}
}
@article{addazi2020conformal,
  title={Conformal bootstrap in dS/CFT and topological quantum gravity},
  author={Addazi, Andrea and Marciano, Antonino},
  journal={International Journal of Geometric Methods in Modern Physics},
  volume={17},
  number={01},
  pages={2050007},
  year={2020},
  publisher={World Scientific}
}
@article{aldrovandi2007sitter,
  title={de Sitter special relativity},
  author={Aldrovandi, R and Almeida, JP Beltr{\'a}n and Pereira, JG},
  journal={Classical and Quantum Gravity},
  volume={24},
  number={6},
  pages={1385},
  year={2007},
  publisher={IOP Publishing}
}
@article{anderson2005structure,
  title={On the structure of asymptotically de Sitter and anti-de Sitter spaces},
  author={Anderson, Michael T and others},
  journal={Adv. Theor. Math. Phys},
  volume={8},
  number={5},
  pages={861--894},
  year={2005}
}
@article{aneesh2019conserved,
  title={Conserved charges in asymptotically de Sitter spacetimes},
  author={Aneesh, PB and Hoque, Sk Jahanur and Virmani, Amitabh},
  journal={Classical and Quantum Gravity},
  volume={36},
  number={20},
  pages={205008},
  year={2019},
  publisher={IOP Publishing}
}
@article{anninos2011asymptotic,
  title={Asymptotic symmetries and charges in de Sitter space},
  author={Anninos, Dionysios and Ng, Gim Seng and Strominger, Andrew},
  journal={Classical and Quantum Gravity},
  volume={28},
  number={17},
  pages={175019},
  year={2011},
  publisher={IOP Publishing}
}
@article{anninos2019sitter,
  title={De Sitter horizons \& holographic liquids},
  author={Anninos, Dionysios and Galante, Dami{\'a}n A and Hofman, Diego M},
  journal={Journal of High Energy Physics},
  volume={2019},
  number={7},
  pages={1--34},
  year={2019},
  publisher={Springer}
}
@article{araujo2017sitter,
  title={de Sitter-invariant special relativity and the dark energy problem},
  author={Araujo, A and L{\'o}pez, DF and Pereira, JG},
  journal={Classical and Quantum Gravity},
  volume={34},
  number={11},
  pages={115014},
  year={2017},
  publisher={IOP Publishing}
}
@article{araujo2019sitter,
  title={De Sitter-Invariant Special Relativity and Galaxy Rotation Curves},
  author={Araujo, A and L{\'o}pez, DF and Pereira, JG},
  journal={Gravitation and Cosmology},
  volume={25},
  number={2},
  pages={157--163},
  year={2019},
  publisher={Springer}
}
@article{arnowitt2008republication,
  title={Republication of: The dynamics of general relativity},
  author={Arnowitt, Richard and Deser, Stanley and Misner, Charles W},
  journal={General Relativity and Gravitation},
  volume={40},
  number={9},
  pages={1997--2027},
  year={2008},
  publisher={Springer}
}
@article{ashtekar2014geometry,
  title={Geometry and physics of null infinity},
  author={Ashtekar, Abhay},
  journal={arXiv preprint arXiv:1409.1800},
  year={2014}
}
@article{ashtekar2019asymptotics,
  title={Asymptotics with a positive cosmological constant. IV. The no-incoming radiation condition},
  author={Ashtekar, Abhay and Bahrami, Sina},
  journal={Physical Review D},
  volume={100},
  number={2},
  pages={024042},
  year={2019},
  publisher={APS}
}
@article{ashtekar1997asymptotic,
  title={Asymptotic structure of symmetry-reduced general relativity},
  author={Ashtekar, Abhay and Bi{\v{c}}{\'a}k, Ji{\v{r}}{\'\i} and Schmidt, Bernd G},
  journal={Physical Review D},
  volume={55},
  number={2},
  pages={669},
  year={1997},
  publisher={APS}
}
@article{ashtekar1997behavior,
  title={Behavior of Einstein-Rosen waves at null infinity},
  author={Ashtekar, Abhay and Bi{\v{c}}{\'a}k, Ji{\v{r}}{\'\i} and Schmidt, Bernd G},
  journal={Physical Review D},
  volume={55},
  number={2},
  pages={687},
  year={1997},
  publisher={APS}
}
@article{ashtekar2014asymptotics,
  title={Asymptotics with a positive cosmological constant: I. Basic framework},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Classical and Quantum Gravity},
  volume={32},
  number={2},
  pages={025004},
  year={2014},
  publisher={IOP Publishing}
}
@article{ashtekar2015asymptotics,
  title={Asymptotics with a positive cosmological constant. II. Linear fields on de Sitter spacetime},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Physical Review D},
  volume={92},
  number={4},
  pages={044011},
  year={2015},
  publisher={APS}
}
@article{ashtekar2015asymptotics,
  title={Asymptotics with a positive cosmological constant. III. The quadrupole formula},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Physical Review D},
  volume={92},
  number={10},
  pages={104032},
  year={2015},
  publisher={APS}
}
@article{ashtekar2016gravitational,
  title={Gravitational waves from isolated systems: Surprising consequences of a positive cosmological constant},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Physical review letters},
  volume={116},
  number={5},
  pages={051101},
  year={2016},
  publisher={APS}
}
@article{aurilia2013planck,
  title={Planck's uncertainty principle and the saturation of Lorentz boosts by Planckian black holes},
  author={Aurilia, A and others},
  journal={arXiv preprint arXiv:1309.7186},
  year={2013}
}
@article{banerjee2007gauge,
  title={Gauge theories on de Sitter space and Killing vectors},
  author={Banerjee, Rabin},
  journal={Annals of Physics},
  volume={322},
  number={9},
  pages={2129--2144},
  year={2007},
  publisher={Elsevier}
}
@article{barbero2004asymptotic,
  title={Asymptotic analysis of field commutators for Einstein--Rosen gravitational waves},
  author={Barbero G, J Fernando and Mena Marug{\'a}n, Guillermo A and Villase{\~n}or, Eduardo JS},
  journal={Journal of mathematical physics},
  volume={45},
  number={9},
  pages={3498--3532},
  year={2004},
  publisher={American Institute of Physics}
}
@article{barnich2002covariant,
  title={Covariant theory of asymptotic symmetries, conservation laws and central charges},
  author={Barnich, Glenn and Brandt, Friedemann},
  journal={Nuclear Physics B},
  volume={633},
  number={1-2},
  pages={3--82},
  year={2002},
  publisher={Elsevier}
}
@article{barnich2008surface,
  title={Surface charge algebra in gauge theories and thermodynamic integrability},
  author={Barnich, Glenn and Compere, Geoffrey},
  journal={Journal of mathematical physics},
  volume={49},
  number={4},
  pages={042901},
  year={2008},
  publisher={American Institute of Physics}
}
@article{bivcak1999gravitational,
  title={Gravitational waves in vacuum spacetimes with cosmological constant. I. Classification and geometrical properties of nontwisting type N solutions},
  author={Bi{\v{c}}{\'a}k, Ji{\v{r}}{\i}́ and Podolsk{\`y}, Ji{\v{r}}{\i}́},
  journal={Journal of Mathematical Physics},
  volume={40},
  number={9},
  pages={4495--4505},
  year={1999},
  publisher={American Institute of Physics}
}
@article{bini2008gravitational,
  title={Gravitational waves about curved backgrounds: a consistency analysis in de Sitter spacetime},
  author={Bini, Donato and Capozziello, Salvatore and Esposito, Giampiero},
  journal={International Journal of Geometric Methods in Modern Physics},
  volume={5},
  number={07},
  pages={1069--1083},
  year={2008},
  publisher={World Scientific}
}
@article{bisi2019transition,
  title={Transition between characters of classical groups, decomposition of Gelfand-Tsetlin patterns and last passage percolation},
  author={Bisi, Elia and Zygouras, Nikos},
  journal={arXiv preprint arXiv:1905.09756},
  year={2019}
}
@article{blau2011plane,
  title={Plane waves and Penrose limits},
  author={Blau, Matthias},
  journal={Lecture Notes for the ICTP School on Mathematics in String and Field Theory (June 2-13 2003)},
  year={2011}
}
@article{bondi1962gravitational,
  title={Gravitational waves in general relativity, VII. Waves from axi-symmetric isolated system},
  author={Bondi, Hermann and Van der Burg, M Gr J and Metzner, AWK},
  journal={Proceedings of the Royal Society of London. Series A. Mathematical and Physical Sciences},
  volume={269},
  number={1336},
  pages={21--52},
  year={1962},
  publisher={The Royal Society London}
}
@article{calo2018relation,
  title={Relation between symmetry groups for asymptotically flat spacetimes},
  author={Cal{\`o}, Yvonne},
  journal={arXiv preprint arXiv:1805.07814},
  year={2018}
}
@article{bros2002asymptotic,
  title={Asymptotic symmetry of de Sitter spacetime},
  author={Bros, Jacques and Epstein, Henri and Moschella, Ugo},
  journal={Physical Review D},
  volume={65},
  number={8},
  pages={084012},
  year={2002},
  publisher={APS}
}
@article{cacciatori2008special,
  title={Special relativity in the 21st century},
  author={Cacciatori, Sergio and Gorini, Vittorio and Kamenshchik, Alexander},
  journal={Annalen der Physik},
  volume={17},
  number={9-10},
  pages={728--768},
  year={2008},
  publisher={Wiley Online Library}
}
@inproceedings{carr2016black,
  title={The black hole uncertainty principle correspondence},
  author={Carr, Bernard J},
  booktitle={1st Karl Schwarzschild meeting on gravitational physics},
  pages={159--167},
  year={2016},
  organization={Springer}
}
@article{carranza2019conformal,
  title={Conformal wave equations for the Einstein-tracefree matter system},
  author={Carranza, Diego A and Hursit, Adem E and Kroon, Juan A Valiente},
  journal={General Relativity and Gravitation},
  volume={51},
  number={7},
  pages={1--39},
  year={2019},
  publisher={Springer}
}
@article{chandrasekaran2018symmetries,
  title={Symmetries and charges of general relativity at null boundaries},
  author={Chandrasekaran, Venkatesa and Flanagan, {\'E}anna {\'E} and Prabhu, Kartik},
  journal={Journal of High Energy Physics},
  volume={2018},
  number={11},
  pages={1--68},
  year={2018},
  publisher={Springer}
}
@book{compere2019advanced,
  title={Advanced lectures on general relativity},
  author={Comp{\`e}re, Geoffrey},
  volume={952},
  year={2019},
  publisher={Springer}
}
@article{compere2019lambda,
  title={The $\Lambda$-BMS4 group of dS4 and new boundary conditions for AdS4},
  author={Comp{\`e}re, Geoffrey and Fiorucci, Adrien and Ruzziconi, Romain},
  journal={Classical and quantum gravity},
  volume={36},
  number={19},
  pages={195017},
  year={2019},
  publisher={IOP Publishing}
}
@article{cotaescu2000external,
  title={External symmetry in general relativity},
  author={Cotaescu, Ion I},
  journal={Journal of Physics A: Mathematical and General},
  volume={33},
  number={50},
  pages={9177},
  year={2000},
  publisher={IOP Publishing}
}
@inproceedings{deser1967covariant,
  title={Covariant decomposition of symmetric tensors and the gravitational Cauchy problem},
  author={Deser, Stanley},
  booktitle={Annales de l'IHP Physique th{\'e}orique},
  volume={7},
  number={2},
  pages={149--188},
  year={1967}
}
@article{d1992introducing,
  title={Introducing Einstein's relativity},
  author={d'Inverno, Ray A},
  journal={Introducing Einstein's relativity by RA D'Inverno. New York: Oxford University Press},
  year={1992}
}
@article{duval2011conformal,
  title={Conformal Galilei groups, Veronese curves and Newton--Hooke spacetimes},
  author={Duval, Christian and Horvathy, PA},
  journal={Journal of Physics A: Mathematical and Theoretical},
  volume={44},
  number={33},
  pages={335203},
  year={2011},
  publisher={IOP Publishing}
}
@article{edelstein2011naked,
  title={Naked singularities, topological defects and brane couplings},
  author={Edelstein, Jose D and Garbarz, Alan and Mi{\v{s}}kovi{\'c}, Olivera and Zanelli, Jorge},
  journal={International Journal of Modern Physics D},
  volume={20},
  number={05},
  pages={839--849},
  year={2011},
  publisher={World Scientific}
}
@article{esposito1992mathematical,
  title={Mathematical Structures of Space-Time},
  author={Esposito, Giampiero},
  journal={Fortschritte der Physik/Progress of Physics},
  volume={40},
  number={1},
  pages={1--30},
  year={1992},
  publisher={Wiley Online Library}
}
@book{fefferman2011ambient,
  title={The Ambient Metric (AM-178)},
  author={Fefferman, Charles and Graham, C Robin},
  year={2011},
  publisher={Princeton University Press}
}
@article{fefferman1985conformal,
  title={Conformal invariants},
  author={Fefferman, Charles},
  journal={" Elie Cartan et les Mathematiques d'Aujourd'hui," Asterisque, hors serie},
  pages={95--116},
  year={1985}
}
@article{feng2018weiss,
  title={The Weiss variation of the gravitational action},
  author={Feng, Justin C and Matzner, Richard A},
  journal={General Relativity and Gravitation},
  volume={50},
  number={8},
  pages={1--47},
  year={2018},
  publisher={Springer}
}
@article{fukuyama2009comments,
  title={Comments on the Tetrad (vielbeins)},
  author={Fukuyama, Takeshi},
  journal={Modern Physics Letters A},
  volume={24},
  number={30},
  pages={2459--2466},
  year={2009},
  publisher={World Scientific}
}
@article{gaarder2016gravitational,
  title={The gravitational constant and the Planck units. A simplification of the quantum realm},
  author={Gaarder Haug, Espen},
  journal={Physics Essays},
  volume={29},
  number={4},
  pages={558--561},
  year={2016},
  publisher={Physics Essays Publication}
}
@article{gibbons2003newton,
  title={Newton--Hooke spacetimes, Hpp-waves and the cosmological constant},
  author={Gibbons, Gary W and Patricot, CE},
  journal={Classical and Quantum Gravity},
  volume={20},
  number={23},
  pages={5225},
  year={2003},
  publisher={IOP Publishing}
}
@article{hartman2017lecture,
  title={Lecture notes on classical de sitter space},
  author={Hartman, Thomas},
  journal={arXiv preprint arXiv:1205.3855},
  year={2017}
}
@article{hassani2001mathematical,
  title={Mathematical Methods: For Students of Physics and Related Fields},
  author={Hassani, Sadri and Albano, Alfonso M},
  journal={Physics Today},
  volume={54},
  number={6},
  pages={62--63},
  year={2001}
}
@book{hawking1973large,
  title={The large scale structure of space-time},
  author={Hawking, Stephen W and Ellis, George Francis Rayner},
  volume={1},
  year={1973},
  publisher={Cambridge university press}
}
@article{hollands2005comparison,
  title={Comparison between various notions of conserved charges in asymptotically AdS spacetimes},
  author={Hollands, Stefan and Ishibashi, Akihiro and Marolf, Donald},
  journal={Classical and Quantum Gravity},
  volume={22},
  number={14},
  pages={2881},
  year={2005},
  publisher={IOP Publishing}
}
@article{ishibashi2012singularities,
  title={Singularities in asymptotically anti--de Sitter spacetimes},
  author={Ishibashi, Akihiro and Maeda, Kengo},
  journal={Physical Review D},
  volume={86},
  number={10},
  pages={104012},
  year={2012},
  publisher={APS}
}
@article{iyer1994some,
  title={Some properties of the Noether charge and a proposal for dynamical black hole entropy},
  author={Iyer, Vivek and Wald, Robert M},
  journal={Physical review D},
  volume={50},
  number={2},
  pages={846},
  year={1994},
  publisher={APS}
}
@phdthesis{jager2008conserved,
  title={Conserved quantities in asymptotically de Sitter spacetimes},
  author={J{\"a}ger, Sebastian},
  year={2008},
  school={The University of G{\"o}ttingen G{\"o}ttingen, Germany}
}
@article{lenk2010general,
  title={General exact solution of Einstein field equations for diagonal, vacuum, separable Metrics},
  author={Lenk, Ron},
  journal={arXiv preprint arXiv:1010.0576},
  year={2010}
}
@article{lopez2006absorption,
  title={Absorption and quasinormal modes of classical fields propagating on 3D and 4D de Sitter spacetime},
  author={Lopez-Ortega, Alfredo},
  journal={General Relativity and Gravitation},
  volume={38},
  number={5},
  pages={743--771},
  year={2006},
  publisher={Springer}
}
@article{madler2016bondi,
  title={Bondi-sachs formalism},
  author={M{\"a}dler, Thomas and Winicour, Jeffrey},
  journal={arXiv preprint arXiv:1609.01731},
  year={2016}
}
@article{martinez2019geodesic,
  title={Geodesic structure of naked singularities in AdS 3 spacetime},
  author={Mart{\'\i}nez, Cristi{\'a}n and Parra, Nicol{\'a}s and Vald{\'e}s, Nicol{\'a}s and Zanelli, Jorge},
  journal={Physical Review D},
  volume={100},
  number={2},
  pages={024026},
  year={2019},
  publisher={APS}
}
@book{nakahara2018geometry,
  title={Geometry, topology and physics},
  author={Nakahara, Mikio},
  year={2018},
  publisher={CRC press}
}
@article{newman1966note,
  title={Note on the bondi-metzner-sachs group},
  author={Newman, Ezra T and Penrose, Roger},
  journal={Journal of Mathematical Physics},
  volume={7},
  number={5},
  pages={863--870},
  year={1966},
  publisher={American Institute of Physics}
}
@article{nezlin1976negative,
  title={Negative-energy waves and the anomalous Doppler effect},
  author={Nezlin, Mikhail V},
  journal={Uspekhi Fizicheskikh Nauk},
  volume={120},
  pages={481--495},
  year={1976}
}
@article{gron2007homogeneous,
  title={Homogeneous and Isotropic Universe Models},
  author={Gr{\o}n, {\O}yvind and Hervik, Sigbj{\o}rn},
  journal={Einstein's General Theory of Relativity: With Modern Applications in Cosmology},
  pages={267--303},
  year={2007},
  publisher={Springer}
}
@article{pascu2012atlas,
  title={Atlas of coordinate charts on de Sitter spacetime},
  author={Pascu, Gabriel},
  journal={arXiv preprint arXiv:1211.2363},
  year={2012}
}
@article{penna2018bms3,
  title={BMS3 invariant fluid dynamics at null infinity},
  author={Penna, Robert F},
  journal={Classical and Quantum Gravity},
  volume={35},
  number={4},
  pages={044002},
  year={2018},
  publisher={IOP Publishing}
}
@book{penrose1984spinors,
  title={Spinors and space-time: Volume 1, Two-spinor calculus and relativistic fields},
  author={Penrose, Roger and Rindler, Wolfgang},
  volume={1},
  year={1984},
  publisher={Cambridge University Press}
}
@article{penrose1965remarkable,
  title={A remarkable property of plane waves in general relativity},
  author={Penrose, Roger},
  journal={Reviews of Modern Physics},
  volume={37},
  number={1},
  pages={215},
  year={1965},
  publisher={APS}
}
@article{petersen1999introduction,
  title={Introduction to the Maldacena conjecture on AdS/CFT},
  author={Petersen, Jens Lyng},
  journal={International Journal of Modern Physics A},
  volume={14},
  number={23},
  pages={3597--3672},
  year={1999},
  publisher={World Scientific}
}
@book{piattella2018lecture,
  title={Lecture notes in cosmology},
  author={Piattella, Oliver},
  year={2018},
  publisher={Springer}
}
@article{miranda2006quasinormal,
  title={Quasinormal modes of plane-symmetric anti-de Sitter black holes: a complete analysis of the gravitational perturbations},
  author={Miranda, Alex S and Zanchin, Vilson T},
  journal={Physical Review D},
  volume={73},
  number={6},
  pages={064034},
  year={2006},
  publisher={APS}
}
@book{ramond1997field,
  title={Field theory: a modern primer},
  author={Ramond, Pierre},
  year={1997},
  publisher={Westview press}
}
@article{riess1998observational,
  title={Observational evidence from supernovae for an accelerating universe and a cosmological constant},
  author={Riess, Adam G and Filippenko, Alexei V and Challis, Peter and Clocchiatti, Alejandro and Diercks, Alan and Garnavich, Peter M and Gilliland, Ron L and Hogan, Craig J and Jha, Saurabh and Kirshner, Robert P and others},
  journal={The Astronomical Journal},
  volume={116},
  number={3},
  pages={1009},
  year={1998},
  publisher={IOP Publishing}
}
@misc{ripken2013coordinate,
  title={Coordinate systems in De Sitter spacetime},
  author={Ripken, AC},
  year={2013},
  publisher={Bachelor thesis}
}
@book{robinson2011symmetry,
  title={Symmetry and the standard model},
  author={Robinson, Matthew},
  year={2011},
  publisher={Springer}
}
@article{saw2016mass,
  title={Mass-loss of an isolated gravitating system due to energy carried away by gravitational waves with a cosmological constant},
  author={Saw, Vee-Liem},
  journal={Physical Review D},
  volume={94},
  number={10},
  pages={104004},
  year={2016},
  publisher={APS}
}
@phdthesis{saw2017mass,
  title={Mass loss due to gravitational waves with a cosmological constant},
  author={Saw, Vee-Liem},
  year={2017},
  school={University of Otago}
}
@article{saw2017behavior,
  title={Behavior of asymptotically electro-$\Lambda$ spacetimes},
  author={Saw, Vee-Liem},
  journal={Physical Review D},
  volume={95},
  number={8},
  pages={084038},
  year={2017},
  publisher={APS}
}
@article{salcedo2017sitter,
  title={The de Sitter invariant special relativity: some physicals implications},
  author={Salcedo, Adriana Victoria Araujo},
  year={2017},
  publisher={Universidade Estadual Paulista (UNESP)}
}
@article{shiromizu1999gravitational,
  title={Gravitational mass in asymptotically de Sitter space-times with compactified dimensions},
  author={Shiromizu, Tetsuya},
  journal={Physical Review D},
  volume={60},
  number={6},
  pages={064019},
  year={1999},
  publisher={APS}
}
@book{stephani2009exact,
  title={Exact solutions of Einstein's field equations},
  author={Stephani, Hans and Kramer, Dietrich and MacCallum, Malcolm and Hoenselaers, Cornelius and Herlt, Eduard},
  year={2009},
  publisher={Cambridge university press}
}
@book{solis2006global,
  title={Global properties of asymptotically de Sitter and Anti de Sitter spacetimes},
  author={Solis, Didier Adan},
  year={2006},
  publisher={University of Miami}
}
@article{stock2019revision,
  title={The revision of the SI—the result of three decades of progress in metrology},
  author={Stock, Michael and Davis, Richard and de Mirand{\'e}s, Estefan{\'\i}a and Milton, Martin JT},
  journal={Metrologia},
  volume={56},
  number={2},
  pages={022001},
  year={2019},
  publisher={IOP Publishing}
}
@article{tod2015some,
  title={Some geometry of de Sitter space},
  author={Tod, Paul},
  journal={arXiv preprint arXiv:1505.06123},
  year={2015}
}
@incollection{wald1999gravitational,
  title={Gravitational collapse and cosmic censorship},
  author={Wald, Robert M},
  booktitle={Black holes, gravitational radiation and the universe},
  pages={69--86},
  year={1999},
  publisher={Springer}
}
@article{wald2000general,
  title={General definition of “conserved quantities” in general relativity and other theories of gravity},
  author={Wald, Robert M and Zoupas, Andreas},
  journal={Physical Review D},
  volume={61},
  number={8},
  pages={084027},
  year={2000},
  publisher={APS}
}
@phdthesis{xiong2019classification,
  title={Classification and Construction of Topological Phases of Quantum Matter},
  author={Xiong, Zhaoxi},
  year={2019},
  school={Harvard University}
}
@article{yan2017killing,
  title={Killing Vectors in Spacetime of the De Sitter Invariant Special Relativity},
  author={Yan, Mu-Lin},
  journal={arXiv preprint arXiv:1707.04153},
  year={2017}
}
@article{yoon1993proposal,
  title={A Proposal of Positive-Definite Local Gravitational Energy Density in General Relativity},
  author={Yoon, JH},
  journal={arXiv preprint gr-qc/9401012},
  year={1993}
}
@article{moreschi1987general,
  title={General future asymptotically flat spacetimes},
  author={Moreschi, O},
  journal={Classical and Quantum Gravity},
  volume={4},
  number={5},
  pages={1063},
  year={1987},
  publisher={IOP Publishing}
}
@article{poole2019ds4,
  title={(A) dS4 in Bondi gauge},
  author={Poole, Aaron and Skenderis, Kostas and Taylor, Marika},
  journal={Classical and Quantum Gravity},
  volume={36},
  number={9},
  pages={095005},
  year={2019},
  publisher={IOP Publishing}
}
@article{arnowitt2008republication,
  title={Republication of: The dynamics of general relativity},
  author={Arnowitt, Richard and Deser, Stanley and Misner, Charles W},
  journal={General Relativity and Gravitation},
  volume={40},
  number={9},
  pages={1997--2027},
  year={2008},
  publisher={Springer}
}
@book{carroll2019spacetime,
  title={Spacetime and geometry},
  author={Carroll, Sean M},
  year={2019},
  publisher={Cambridge University Press}
}
@article{barnich2014notes,
  title={Notes on the BMS group in three dimensions: I. Induced representations},
  author={Barnich, Glenn and Oblak, Blagoje},
  journal={Journal of High Energy Physics},
  volume={2014},
  number={6},
  pages={1--27},
  year={2014},
  publisher={Springer}
}
@article{boyle2016transformations,
  title={Transformations of asymptotic gravitational-wave data},
  author={Boyle, Michael},
  journal={Physical Review D},
  volume={93},
  number={8},
  pages={084031},
  year={2016},
  publisher={APS}
}
@article{sachs1962asymptotic,
  title={Asymptotic symmetries in gravitational theory},
  author={Sachs, RK1962PhRv},
  journal={Physical Review},
  volume={128},
  number={6},
  pages={2851},
  year={1962},
  publisher={APS}
}

==> ref.txt <==
@article{abbott1982stability,
  title={Stability of gravity with a cosmological constant},
  author={Abbott, Larry F and Deser, Stanley},
  journal={Nuclear Physics B},
  volume={195},
  number={1},
  pages={76--96},
  year={1982},
  publisher={Elsevier}
}
@article{addazi2020conformal,
  title={Conformal bootstrap in dS/CFT and topological quantum gravity},
  author={Addazi, Andrea and Marciano, Antonino},
  journal={International Journal of Geometric Methods in Modern Physics},
  volume={17},
  number={01},
  pages={2050007},
  year={2020},
  publisher={World Scientific}
}
@article{aldrovandi2007sitter,
  title={de Sitter special relativity},
  author={Aldrovandi, R and Almeida, JP Beltr{\'a}n and Pereira, JG},
  journal={Classical and Quantum Gravity},
  volume={24},
  number={6},
  pages={1385},
  year={2007},
  publisher={IOP Publishing}
}
@article{anderson2005structure,
  title={On the structure of asymptotically de Sitter and anti-de Sitter spaces},
  author={Anderson, Michael T and others},
  journal={Adv. Theor. Math. Phys},
  volume={8},
  number={5},
  pages={861--894},
  year={2005}
}
@article{aneesh2019conserved,
  title={Conserved charges in asymptotically de Sitter spacetimes},
  author={Aneesh, PB and Hoque, Sk Jahanur and Virmani, Amitabh},
  journal={Classical and Quantum Gravity},
  volume={36},
  number={20},
  pages={205008},
  year={2019},
  publisher={IOP Publishing}
}
@article{anninos2011asymptotic,
  title={Asymptotic symmetries and charges in de Sitter space},
  author={Anninos, Dionysios and Ng, Gim Seng and Strominger, Andrew},
  journal={Classical and Quantum Gravity},
  volume={28},
  number={17},
  pages={175019},
  year={2011},
  publisher={IOP Publishing}
}
@article{anninos2019sitter,
  title={De Sitter horizons \& holographic liquids},
  author={Anninos, Dionysios and Galante, Dami{\'a}n A and Hofman, Diego M},
  journal={Journal of High Energy Physics},
  volume={2019},
  number={7},
  pages={1--34},
  year={2019},
  publisher={Springer}
}
@article{araujo2017sitter,
  title={de Sitter-invariant special relativity and the dark energy problem},
  author={Araujo, A and L{\'o}pez, DF and Pereira, JG},
  journal={Classical and Quantum Gravity},
  volume={34},
  number={11},
  pages={115014},
  year={2017},
  publisher={IOP Publishing}
}
@article{araujo2019sitter,
  title={De Sitter-Invariant Special Relativity and Galaxy Rotation Curves},
  author={Araujo, A and L{\'o}pez, DF and Pereira, JG},
  journal={Gravitation and Cosmology},
  volume={25},
  number={2},
  pages={157--163},
  year={2019},
  publisher={Springer}
}
@article{arnowitt2008republication,
  title={Republication of: The dynamics of general relativity},
  author={Arnowitt, Richard and Deser, Stanley and Misner, Charles W},
  journal={General Relativity and Gravitation},
  volume={40},
  number={9},
  pages={1997--2027},
  year={2008},
  publisher={Springer}
}
@article{ashtekar2014geometry,
  title={Geometry and physics of null infinity},
  author={Ashtekar, Abhay},
  journal={arXiv preprint arXiv:1409.1800},
  year={2014}
}
@article{ashtekar2019asymptotics,
  title={Asymptotics with a positive cosmological constant. IV. The no-incoming radiation condition},
  author={Ashtekar, Abhay and Bahrami, Sina},
  journal={Physical Review D},
  volume={100},
  number={2},
  pages={024042},
  year={2019},
  publisher={APS}
}
@article{ashtekar1997asymptotic,
  title={Asymptotic structure of symmetry-reduced general relativity},
  author={Ashtekar, Abhay and Bi{\v{c}}{\'a}k, Ji{\v{r}}{\'\i} and Schmidt, Bernd G},
  journal={Physical Review D},
  volume={55},
  number={2},
  pages={669},
  year={1997},
  publisher={APS}
}
@article{ashtekar1997behavior,
  title={Behavior of Einstein-Rosen waves at null infinity},
  author={Ashtekar, Abhay and Bi{\v{c}}{\'a}k, Ji{\v{r}}{\'\i} and Schmidt, Bernd G},
  journal={Physical Review D},
  volume={55},
  number={2},
  pages={687},
  year={1997},
  publisher={APS}
}
@article{ashtekar2014asymptotics,
  title={Asymptotics with a positive cosmological constant: I. Basic framework},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Classical and Quantum Gravity},
  volume={32},
  number={2},
  pages={025004},
  year={2014},
  publisher={IOP Publishing}
}
@article{ashtekar2015asymptotics,
  title={Asymptotics with a positive cosmological constant. II. Linear fields on de Sitter spacetime},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Physical Review D},
  volume={92},
  number={4},
  pages={044011},
  year={2015},
  publisher={APS}
}
@article{ashtekar2015asymptotics,
  title={Asymptotics with a positive cosmological constant. III. The quadrupole formula},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Physical Review D},
  volume={92},
  number={10},
  pages={104032},
  year={2015},
  publisher={APS}
}
@article{ashtekar2016gravitational,
  title={Gravitational waves from isolated systems: Surprising consequences of a positive cosmological constant},
  author={Ashtekar, Abhay and Bonga, B{\'e}atrice and Kesavan, Aruna},
  journal={Physical review letters},
  volume={116},
  number={5},
  pages={051101},
  year={2016},
  publisher={APS}
}
@article{aurilia2013planck,
  title={Planck's uncertainty principle and the saturation of Lorentz boosts by Planckian black holes},
  author={Aurilia, A and others},
  journal={arXiv preprint arXiv:1309.7186},
  year={2013}
}
@article{banerjee2007gauge,
  title={Gauge theories on de Sitter space and Killing vectors},
  author={Banerjee, Rabin},
  journal={Annals of Physics},
  volume={322},
  number={9},
  pages={2129--2144},
  year={2007},
  publisher={Elsevier}
}
@article{barbero2004asymptotic,
  title={Asymptotic analysis of field commutators for Einstein--Rosen gravitational waves},
  author={Barbero G, J Fernando and Mena Marug{\'a}n, Guillermo A and Villase{\~n}or, Eduardo JS},
  journal={Journal of mathematical physics},
  volume={45},
  number={9},
  pages={3498--3532},
  year={2004},
  publisher={American Institute of Physics}
}
@article{barnich2002covariant,
  title={Covariant theory of asymptotic symmetries, conservation laws and central charges},
  author={Barnich, Glenn and Brandt, Friedemann},
  journal={Nuclear Physics B},
  volume={633},
  number={1-2},
  pages={3--82},
  year={2002},
  publisher={Elsevier}
}
@article{barnich2008surface,
  title={Surface charge algebra in gauge theories and thermodynamic integrability},
  author={Barnich, Glenn and Compere, Geoffrey},
  journal={Journal of mathematical physics},
  volume={49},
  number={4},
  pages={042901},
  year={2008},
  publisher={American Institute of Physics}
}
@article{bivcak1999gravitational,
  title={Gravitational waves in vacuum spacetimes with cosmological constant. I. Classification and geometrical properties of nontwisting type N solutions},
  author={Bi{\v{c}}{\'a}k, Ji{\v{r}}{\i}́ and Podolsk{\`y}, Ji{\v{r}}{\i}́},
  journal={Journal of Mathematical Physics},
  volume={40},
  number={9},
  pages={4495--4505},
  year={1999},
  publisher={American Institute of Physics}
}
@article{bini2008gravitational,
  title={Gravitational waves about curved backgrounds: a consistency analysis in de Sitter spacetime},
  author={Bini, Donato and Capozziello, Salvatore and Esposito, Giampiero},
  journal={International Journal of Geometric Methods in Modern Physics},
  volume={5},
  number={07},
  pages={1069--1083},
  year={2008},
  publisher={World Scientific}
}
@article{bisi2019transition,
  title={Transition between characters of classical groups, decomposition of Gelfand-Tsetlin patterns and last passage percolation},
  author={Bisi, Elia and Zygouras, Nikos},
  journal={arXiv preprint arXiv:1905.09756},
  year={2019}
}
@article{blau2011plane,
  title={Plane waves and Penrose limits},
  author={Blau, Matthias},
  journal={Lecture Notes for the ICTP School on Mathematics in String and Field Theory (June 2-13 2003)},
  year={2011}
}
@article{bondi1962gravitational,
  title={Gravitational waves in general relativity, VII. Waves from axi-symmetric isolated system},
  author={Bondi, Hermann and Van der Burg, M Gr J and Metzner, AWK},
  journal={Proceedings of the Royal Society of London. Series A. Mathematical and Physical Sciences},
  volume={269},
  number={1336},
  pages={21--52},
  year={1962},
  publisher={The Royal Society London}
}
@article{calo2018relation,
  title={Relation between symmetry groups for asymptotically flat spacetimes},
  author={Cal{\`o}, Yvonne},
  journal={arXiv preprint arXiv:1805.07814},
  year={2018}
}
@article{bros2002asymptotic,
  title={Asymptotic symmetry of de Sitter spacetime},
  author={Bros, Jacques and Epstein, Henri and Moschella, Ugo},
  journal={Physical Review D},
  volume={65},
  number={8},
  pages={084012},
  year={2002},
  publisher={APS}
}
@article{cacciatori2008special,
  title={Special relativity in the 21st century},
  author={Cacciatori, Sergio and Gorini, Vittorio and Kamenshchik, Alexander},
  journal={Annalen der Physik},
  volume={17},
  number={9-10},
  pages={728--768},
  year={2008},
  publisher={Wiley Online Library}
}
@inproceedings{carr2016black,
  title={The black hole uncertainty principle correspondence},
  author={Carr, Bernard J},
  booktitle={1st Karl Schwarzschild meeting on gravitational physics},
  pages={159--167},
  year={2016},
  organization={Springer}
}
@article{carranza2019conformal,
  title={Conformal wave equations for the Einstein-tracefree matter system},
  author={Carranza, Diego A and Hursit, Adem E and Kroon, Juan A Valiente},
  journal={General Relativity and Gravitation},
  volume={51},
  number={7},
  pages={1--39},
  year={2019},
  publisher={Springer}
}
@article{chandrasekaran2018symmetries,
  title={Symmetries and charges of general relativity at null boundaries},
  author={Chandrasekaran, Venkatesa and Flanagan, {\'E}anna {\'E} and Prabhu, Kartik},
  journal={Journal of High Energy Physics},
  volume={2018},
  number={11},
  pages={1--68},
  year={2018},
  publisher={Springer}
}
@book{compere2019advanced,
  title={Advanced lectures on general relativity},
  author={Comp{\`e}re, Geoffrey},
  volume={952},
  year={2019},
  publisher={Springer}
}
@article{compere2019lambda,
  title={The $\Lambda$-BMS4 group of dS4 and new boundary conditions for AdS4},
  author={Comp{\`e}re, Geoffrey and Fiorucci, Adrien and Ruzziconi, Romain},
  journal={Classical and quantum gravity},
  volume={36},
  number={19},
  pages={195017},
  year={2019},
  publisher={IOP Publishing}
}
@article{cotaescu2000external,
  title={External symmetry in general relativity},
  author={Cotaescu, Ion I},
  journal={Journal of Physics A: Mathematical and General},
  volume={33},
  number={50},
  pages={9177},
  year={2000},
  publisher={IOP Publishing}
}
@inproceedings{deser1967covariant,
  title={Covariant decomposition of symmetric tensors and the gravitational Cauchy problem},
  author={Deser, Stanley},
  booktitle={Annales de l'IHP Physique th{\'e}orique},
  volume={7},
  number={2},
  pages={149--188},
  year={1967}
}
@article{d1992introducing,
  title={Introducing Einstein's relativity},
  author={d'Inverno, Ray A},
  journal={Introducing Einstein's relativity by RA D'Inverno. New York: Oxford University Press},
  year={1992}
}
@article{duval2011conformal,
  title={Conformal Galilei groups, Veronese curves and Newton--Hooke spacetimes},
  author={Duval, Christian and Horvathy, PA},
  journal={Journal of Physics A: Mathematical and Theoretical},
  volume={44},
  number={33},
  pages={335203},
  year={2011},
  publisher={IOP Publishing}
}
@article{edelstein2011naked,
  title={Naked singularities, topological defects and brane couplings},
  author={Edelstein, Jose D and Garbarz, Alan and Mi{\v{s}}kovi{\'c}, Olivera and Zanelli, Jorge},
  journal={International Journal of Modern Physics D},
  volume={20},
  number={05},
  pages={839--849},
  year={2011},
  publisher={World Scientific}
}
@article{esposito1992mathematical,
  title={Mathematical Structures of Space-Time},
  author={Esposito, Giampiero},
  journal={Fortschritte der Physik/Progress of Physics},
  volume={40},
  number={1},
  pages={1--30},
  year={1992},
  publisher={Wiley Online Library}
}
@book{fefferman2011ambient,
  title={The Ambient Metric (AM-178)},
  author={Fefferman, Charles and Graham, C Robin},
  year={2011},
  publisher={Princeton University Press}
}
@article{fefferman1985conformal,
  title={Conformal invariants},
  author={Fefferman, Charles},
  journal={" Elie Cartan et les Mathematiques d'Aujourd'hui," Asterisque, hors serie},
  pages={95--116},
  year={1985}
}
@article{feng2018weiss,
  title={The Weiss variation of the gravitational action},
  author={Feng, Justin C and Matzner, Richard A},
  journal={General Relativity and Gravitation},
  volume={50},
  number={8},
  pages={1--47},
  year={2018},
  publisher={Springer}
}
@article{fukuyama2009comments,
  title={Comments on the Tetrad (vielbeins)},
  author={Fukuyama, Takeshi},
  journal={Modern Physics Letters A},
  volume={24},
  number={30},
  pages={2459--2466},
  year={2009},
  publisher={World Scientific}
}
@article{gaarder2016gravitational,
  title={The gravitational constant and the Planck units. A simplification of the quantum realm},
  author={Gaarder Haug, Espen},
  journal={Physics Essays},
  volume={29},
  number={4},
  pages={558--561},
  year={2016},
  publisher={Physics Essays Publication}
}
@article{gibbons2003newton,
  title={Newton--Hooke spacetimes, Hpp-waves and the cosmological constant},
  author={Gibbons, Gary W and Patricot, CE},
  journal={Classical and Quantum Gravity},
  volume={20},
  number={23},
  pages={5225},
  year={2003},
  publisher={IOP Publishing}
}
@article{hartman2017lecture,
  title={Lecture notes on classical de sitter space},
  author={Hartman, Thomas},
  journal={arXiv preprint arXiv:1205.3855},
  year={2017}
}
@article{hassani2001mathematical,
  title={Mathematical Methods: For Students of Physics and Related Fields},
  author={Hassani, Sadri and Albano, Alfonso M},
  journal={Physics Today},
  volume={54},
  number={6},
  pages={62--63},
  year={2001}
}
@book{hawking1973large,
  title={The large scale structure of space-time},
  author={Hawking, Stephen W and Ellis, George Francis Rayner},
  volume={1},
  year={1973},
  publisher={Cambridge university press}
}
@article{hollands2005comparison,
  title={Comparison between various notions of conserved charges in asymptotically AdS spacetimes},
  author={Hollands, Stefan and Ishibashi, Akihiro and Marolf, Donald},
  journal={Classical and Quantum Gravity},
  volume={22},
  number={14},
  pages={2881},
  year={2005},
  publisher={IOP Publishing}
}
@article{ishibashi2012singularities,
  title={Singularities in asymptotically anti--de Sitter spacetimes},
  author={Ishibashi, Akihiro and Maeda, Kengo},
  journal={Physical Review D},
  volume={86},
  number={10},
  pages={104012},
  year={2012},
  publisher={APS}
}
@article{iyer1994some,
  title={Some properties of the Noether charge and a proposal for dynamical black hole entropy},
  author={Iyer, Vivek and Wald, Robert M},
  journal={Physical review D},
  volume={50},
  number={2},
  pages={846},
  year={1994},
  publisher={APS}
}
@phdthesis{jager2008conserved,
  title={Conserved quantities in asymptotically de Sitter spacetimes},
  author={J{\"a}ger, Sebastian},
  year={2008},
  school={The University of G{\"o}ttingen G{\"o}ttingen, Germany}
}
@article{lenk2010general,
  title={General exact solution of Einstein field equations for diagonal, vacuum, separable Metrics},
  author={Lenk, Ron},
  journal={arXiv preprint arXiv:1010.0576},
  year={2010}
}
@article{lopez2006absorption,
  title={Absorption and quasinormal modes of classical fields propagating on 3D and 4D de Sitter spacetime},
  author={Lopez-Ortega, Alfredo},
  journal={General Relativity and Gravitation},
  volume={38},
  number={5},
  pages={743--771},
  year={2006},
  publisher={Springer}
}
@article{madler2016bondi,
  title={Bondi-sachs formalism},
  author={M{\"a}dler, Thomas and Winicour, Jeffrey},
  journal={arXiv preprint arXiv:1609.01731},
  year={2016}
}
@article{martinez2019geodesic,
  title={Geodesic structure of naked singularities in AdS 3 spacetime},
  author={Mart{\'\i}nez, Cristi{\'a}n and Parra, Nicol{\'a}s and Vald{\'e}s, Nicol{\'a}s and Zanelli, Jorge},
  journal={Physical Review D},
  volume={100},
  number={2},
  pages={024026},
  year={2019},
  publisher={APS}
}
@book{nakahara2018geometry,
  title={Geometry, topology and physics},
  author={Nakahara, Mikio},
  year={2018},
  publisher={CRC press}
}
@article{newman1966note,
  title={Note on the bondi-metzner-sachs group},
  author={Newman, Ezra T and Penrose, Roger},
  journal={Journal of Mathematical Physics},
  volume={7},
  number={5},
  pages={863--870},
  year={1966},
  publisher={American Institute of Physics}
}
@article{nezlin1976negative,
  title={Negative-energy waves and the anomalous Doppler effect},
  author={Nezlin, Mikhail V},
  journal={Uspekhi Fizicheskikh Nauk},
  volume={120},
  pages={481--495},
  year={1976}
}
@article{gron2007homogeneous,
  title={Homogeneous and Isotropic Universe Models},
  author={Gr{\o}n, {\O}yvind and Hervik, Sigbj{\o}rn},
  journal={Einstein's General Theory of Relativity: With Modern Applications in Cosmology},
  pages={267--303},
  year={2007},
  publisher={Springer}
}
@article{pascu2012atlas,
  title={Atlas of coordinate charts on de Sitter spacetime},
  author={Pascu, Gabriel},
  journal={arXiv preprint arXiv:1211.2363},
  year={2012}
}
@article{penna2018bms3,
  title={BMS3 invariant fluid dynamics at null infinity},
  author={Penna, Robert F},
  journal={Classical and Quantum Gravity},
  volume={35},
  number={4},
  pages={044002},
  year={2018},
  publisher={IOP Publishing}
}
@book{penrose1984spinors,
  title={Spinors and space-time: Volume 1, Two-spinor calculus and relativistic fields},
  author={Penrose, Roger and Rindler, Wolfgang},
  volume={1},
  year={1984},
  publisher={Cambridge University Press}
}
@article{penrose1965remarkable,
  title={A remarkable property of plane waves in general relativity},
  author={Penrose, Roger},
  journal={Reviews of Modern Physics},
  volume={37},
  number={1},
  pages={215},
  year={1965},
  publisher={APS}
}
@article{petersen1999introduction,
  title={Introduction to the Maldacena conjecture on AdS/CFT},
  author={Petersen, Jens Lyng},
  journal={International Journal of Modern Physics A},
  volume={14},
  number={23},
  pages={3597--3672},
  year={1999},
  publisher={World Scientific}
}
@book{piattella2018lecture,
  title={Lecture notes in cosmology},
  author={Piattella, Oliver},
  year={2018},
  publisher={Springer}
}
@article{miranda2006quasinormal,
  title={Quasinormal modes of plane-symmetric anti-de Sitter black holes: a complete analysis of the gravitational perturbations},
  author={Miranda, Alex S and Zanchin, Vilson T},
  journal={Physical Review D},
  volume={73},
  number={6},
  pages={064034},
  year={2006},
  publisher={APS}
}
@book{ramond1997field,
  title={Field theory: a modern primer},
  author={Ramond, Pierre},
  year={1997},
  publisher={Westview press}
}
@article{riess1998observational,
  title={Observational evidence from supernovae for an accelerating universe and a cosmological constant},
  author={Riess, Adam G and Filippenko, Alexei V and Challis, Peter and Clocchiatti, Alejandro and Diercks, Alan and Garnavich, Peter M and Gilliland, Ron L and Hogan, Craig J and Jha, Saurabh and Kirshner, Robert P and others},
  journal={The Astronomical Journal},
  volume={116},
  number={3},
  pages={1009},
  year={1998},
  publisher={IOP Publishing}
}
@misc{ripken2013coordinate,
  title={Coordinate systems in De Sitter spacetime},
  author={Ripken, AC},
  year={2013},
  publisher={Bachelor thesis}
}
@book{robinson2011symmetry,
  title={Symmetry and the standard model},
  author={Robinson, Matthew},
  year={2011},
  publisher={Springer}
}
@article{saw2016mass,
  title={Mass-loss of an isolated gravitating system due to energy carried away by gravitational waves with a cosmological constant},
  author={Saw, Vee-Liem},
  journal={Physical Review D},
  volume={94},
  number={10},
  pages={104004},
  year={2016},
  publisher={APS}
}
@phdthesis{saw2017mass,
  title={Mass loss due to gravitational waves with a cosmological constant},
  author={Saw, Vee-Liem},
  year={2017},
  school={University of Otago}
}
@article{saw2017behavior,
  title={Behavior of asymptotically electro-$\Lambda$ spacetimes},
  author={Saw, Vee-Liem},
  journal={Physical Review D},
  volume={95},
  number={8},
  pages={084038},
  year={2017},
  publisher={APS}
}
@article{salcedo2017sitter,
  title={The de Sitter invariant special relativity: some physicals implications},
  author={Salcedo, Adriana Victoria Araujo},
  year={2017},
  publisher={Universidade Estadual Paulista (UNESP)}
}
@article{shiromizu1999gravitational,
  title={Gravitational mass in asymptotically de Sitter space-times with compactified dimensions},
  author={Shiromizu, Tetsuya},
  journal={Physical Review D},
  volume={60},
  number={6},
  pages={064019},
  year={1999},
  publisher={APS}
}
@book{stephani2009exact,
  title={Exact solutions of Einstein's field equations},
  author={Stephani, Hans and Kramer, Dietrich and MacCallum, Malcolm and Hoenselaers, Cornelius and Herlt, Eduard},
  year={2009},
  publisher={Cambridge university press}
}
@book{solis2006global,
  title={Global properties of asymptotically de Sitter and Anti de Sitter spacetimes},
  author={Solis, Didier Adan},
  year={2006},
  publisher={University of Miami}
}
@article{stock2019revision,
  title={The revision of the SI—the result of three decades of progress in metrology},
  author={Stock, Michael and Davis, Richard and de Mirand{\'e}s, Estefan{\'\i}a and Milton, Martin JT},
  journal={Metrologia},
  volume={56},
  number={2},
  pages={022001},
  year={2019},
  publisher={IOP Publishing}
}
@article{tod2015some,
  title={Some geometry of de Sitter space},
  author={Tod, Paul},
  journal={arXiv preprint arXiv:1505.06123},
  year={2015}
}
@incollection{wald1999gravitational,
  title={Gravitational collapse and cosmic censorship},
  author={Wald, Robert M},
  booktitle={Black holes, gravitational radiation and the universe},
  pages={69--86},
  year={1999},
  publisher={Springer}
}
@article{wald2000general,
  title={General definition of “conserved quantities” in general relativity and other theories of gravity},
  author={Wald, Robert M and Zoupas, Andreas},
  journal={Physical Review D},
  volume={61},
  number={8},
  pages={084027},
  year={2000},
  publisher={APS}
}
@phdthesis{xiong2019classification,
  title={Classification and Construction of Topological Phases of Quantum Matter},
  author={Xiong, Zhaoxi},
  year={2019},
  school={Harvard University}
}
@article{yan2017killing,
  title={Killing Vectors in Spacetime of the De Sitter Invariant Special Relativity},
  author={Yan, Mu-Lin},
  journal={arXiv preprint arXiv:1707.04153},
  year={2017}
}
@article{yoon1993proposal,
  title={A Proposal of Positive-Definite Local Gravitational Energy Density in General Relativity},
  author={Yoon, JH},
  journal={arXiv preprint gr-qc/9401012},
  year={1993}
}
@article{moreschi1987general,
  title={General future asymptotically flat spacetimes},
  author={Moreschi, O},
  journal={Classical and Quantum Gravity},
  volume={4},
  number={5},
  pages={1063},
  year={1987},
  publisher={IOP Publishing}
}
@article{poole2019ds4,
  title={(A) dS4 in Bondi gauge},
  author={Poole, Aaron and Skenderis, Kostas and Taylor, Marika},
  journal={Classical and Quantum Gravity},
  volume={36},
  number={9},
  pages={095005},
  year={2019},
  publisher={IOP Publishing}
}
@article{arnowitt2008republication,
  title={Republication of: The dynamics of general relativity},
  author={Arnowitt, Richard and Deser, Stanley and Misner, Charles W},
  journal={General Relativity and Gravitation},
  volume={40},
  number={9},
  pages={1997--2027},
  year={2008},
  publisher={Springer}
}
@book{carroll2019spacetime,
  title={Spacetime and geometry},
  author={Carroll, Sean M},
  year={2019},
  publisher={Cambridge University Press}
}
@article{barnich2014notes,
  title={Notes on the BMS group in three dimensions: I. Induced representations},
  author={Barnich, Glenn and Oblak, Blagoje},
  journal={Journal of High Energy Physics},
  volume={2014},
  number={6},
  pages={1--27},
  year={2014},
  publisher={Springer}
}
@article{boyle2016transformations,
  title={Transformations of asymptotic gravitational-wave data},
  author={Boyle, Michael},
  journal={Physical Review D},
  volume={93},
  number={8},
  pages={084031},
  year={2016},
  publisher={APS}
}
@article{sachs1962asymptotic,
  title={Asymptotic symmetries in gravitational theory},
  author={Sachs, RK1962PhRv},
  journal={Physical Review},
  volume={128},
  number={6},
  pages={2851},
  year={1962},
  publisher={APS}
}
